Efficient sparsity adaptive changepoint estimation

We propose a new, computationally efficient, sparsity adaptive changepoint estimator for detecting changes in unknown subsets of a high-dimensional data sequence. Assuming the data sequence is Gaussian, we prove that the new method successfully estimates the number and locations of changepoints with a given error rate and under minimal conditions, for all sparsities of the changing subset. Moreover, our method has computational complexity linear up to logarithmic factors in both the length and number of time series, making it applicable to large data sets. Through extensive numerical studies we show that the new methodology is highly competitive in terms of both estimation accuracy and computational cost. The practical usefulness of the method is illustrated by analysing sensor data from a hydro power plant. An efficient R implementation is available.

==> tables/tablemulti_misspec/parameters.txt <==
N = 1000
n = 200
p = 200
Sparse constant = 3.500000
Dense constant = 3.500000
Rescale variance = 1
Even spread= 1


==> tables/tablesingleloc_misspec/parameters.txt <==
N = 1000
ns = 200
ps = 200
Sparse constant = 3.000000
Dense constant = 3.000000
Even spread = 1

